A note on higher-order and nonlinear limiting approaches for continuously bounds-preserving discontinuous Galerkin methods

In (Dzanic, J. Comp. Phys., 508:113010, 2024), a limiting approach for high-order discontinuous Galerkin schemes was introduced which allowed for imposing constraints on the solution continuously (i.e., everywhere within the element). While exact for linear constraint functionals, this approach only imposed a sufficient (but not the minimum necessary) amount of limiting for nonlinear constraint functionals. This short note shows how this limiting approach can be extended to allow exactness for general nonlinear quasiconcave constraint functionals through a nonlinear limiting procedure, reducing unnecessary numerical dissipation. Some examples are shown for nonlinear pressure and entropy constraints in the compressible gas dynamics equations, where both analytic and iterative approaches are used.

==> figs/data/example_linear_continuous.csv <==
x,P,hP,Pl,s,hS,sl
0.0,2.0000623379701204e-11,1.2500779224626517e-11,0.5181526420122776,2.0000623379699925e-11,-0.3298769776448874,0.30621232110708674
0.010101010101010102,0.07685896538844064,0.09607370672305089,0.5371214034487669,0.07202514556760525,-0.12104134740318513,0.3097020606448538
0.020202020202020204,0.08342922537822554,0.10428653171028203,0.5387954794827317,0.07773676581383387,-0.09876924354627654,0.3099846836265113
0.030303030303030304,0.05136236545364622,0.06420295680455783,0.5307050513839857,0.04919907927844462,-0.2000475455413147,0.30858074446353195
0.04040404040404041,-0.0009752981045258123,-0.0012176381928651714,0.5179189594207215,-0.0009760815144295149,-0.3320277602620363,0.3061660349783423
0.05050505050505051,-0.05976965699492852,-0.06951822097693072,0.5041388904355506,-0.06272625078722859,-0.4447657492106179,0.3032946539206993
0.06060606060606061,-0.11334401015683161,-0.12409783050542836,0.4920851648171111,-0.12402339189581196,-0.5244401990319975,0.30055393640967604
0.07070707070707072,-0.15230331838629407,-0.15993152124343882,0.4836034593083021,-0.17164778048048185,-0.5721416935481095,0.29849712222816965
0.08080808080808081,-0.17058959719886763,-0.17575873232047162,0.479701381153363,-0.1948944459835731,-0.5921126269709021,0.2975152414683911
0.09090909090909091,-0.16627375693738006,-0.17207727701584968,0.4806178727605414,-0.18935621140726905,-0.5875258693413116,0.297747876801365
0.10101010101010102,-0.14137884982580107,-0.15018273446494046,0.4859584307607314,-0.1580328252870739,-0.5595103555755012,0.299078837614253
0.11111111111111112,-0.10073029862792526,-0.11183180891133405,0.49488164990723793,-0.10915623758778377,-0.5072919364923903,0.30120884615633164
0.12121212121212122,-0.05038023421072922,-0.05924436174941988,0.5062998352508944,-0.0524792381334432,-0.42876706642003914,0.30376339468833174
0.13131313131313133,0.003765962746982642,0.004707453421228307,0.5190565724724162,0.0037542867140362667,-0.3214737506634768,0.3063906095813952
0.14141414141414144,0.05678141257074069,0.07097676570092598,0.5320582479892745,0.05413875847682691,-0.184178323784719,0.30882225548010134
0.15151515151515152,0.10500447020659916,0.1312555877457491,0.5443536447688705,0.09600332471211165,-0.019294561687587024,0.31089354587101464
0.16161616161616163,0.14595710629105577,0.18244638285131984,0.5551684811199498,0.12862508572243275,0.14091079473205465,0.31253212384601514
0.17171717171717174,0.17809090873444422,0.22261363590555547,0.5639077995238835,0.15235623633230577,0.2577305424445553,0.31373095725985234
0.18181818181818182,0.20049852030660537,0.25062315037075694,0.5701396910736607,0.16794133287394555,0.334450254691119,0.31451744336304466
0.19191919191919193,0.21266183087469506,0.26582728858086907,0.5735714011536746,0.17607169487660534,0.37447304387551156,0.3149262300331362
0.20202020202020204,0.21426207433520017,0.26782759290650054,0.5740254942131205,0.17712414154285577,0.3796538526805045,0.31497902843230297
0.21212121212121213,0.2050533123218225,0.25631664038977836,0.5714206797095648,0.17101300633044367,0.3495709761488475,0.31467205460437553
0.22222222222222224,0.18479265948337997,0.23099082434172527,0.5657595744752584,0.15710016678268768,0.2810831715475332,0.31397060262083004
0.23232323232323235,0.15322098612100699,0.1915262326387589,0.5571240930160875,0.1341324723914048,0.1680216386941186,0.3128101132228576
0.24242424242424243,0.1100921006098859,0.13761512574985751,0.5456781079222479,0.10020178302001871,0.0009933037752263374,0.31110343444594774
0.25252525252525254,0.05525395816013882,0.06906744768767359,0.531676255321124,0.05275125134165612,-0.1886990677248265,0.30875435181318406
0.26262626262626265,-0.011209498462850019,-0.013818253477002643,0.5154770580357525,-0.01131307362228816,-0.3539857298167063,0.3056775609960946
0.27272727272727276,-0.08876485493010287,-0.09987439810059223,0.4975577580582693,-0.09530145514187413,-0.49015941632946425,0.30182478024135445
0.2828282828282829,-0.1761371065710002,-0.18044299862540306,0.47852734804323294,-0.20206017751552705,-0.5978980410931369,0.2972154229290686
0.29292929292929293,-0.2709485594431203,-0.25299866838747165,0.45913336139855054,-0.33276488270716725,-0.6805461628274024,0.2919680878479516
0.30303030303030304,-0.36933553781123735,-0.3158507766807476,0.44025728161527755,-0.48510622263687614,-0.7422855275608762,0.28632632321190976
0.31313131313131315,-0.4656517977958393,-0.36791461807513204,0.42289339346402893,-0.6510848028340375,-0.7871124211602204,0.28066948248088924
0.32323232323232326,-0.5524434525341038,-0.40847804135906274,0.40810705029029226,-0.8152158223977118,-0.8183559226901943,0.275498470385782
0.33333333333333337,-0.6209257440848815,-0.4369867649138883,0.39697110990445894,-0.9546398091049815,-0.838490984903268,0.2713885890709528
0.3434343434343435,-0.6621265098222087,-0.4528517234176908,0.3904837351209207,-1.0427919039904643,-0.8490690259863058,0.268908811029754
0.3535353535353536,-0.6686144494456339,-0.4552688758465281,0.3894761875473572,-1.0569679948271302,-0.8506421407636703,0.2685180237642644
0.36363636363636365,-0.6363504532146844,-0.44303286276412807,0.39452416923018435,-0.9872642689022244,-0.8425743027964404,0.27046065575760353
0.37373737373737376,-0.5659263101040859,-0.4143168675525538,0.4058787165873053,-0.8419693961634316,-0.8225997217339288,0.2746909034155767
0.38383838383838387,-0.4625811670784049,-0.36637736974577856,0.42343101154622315,-0.6455325250973727,-0.7858664624074455,0.28085135663472655
0.393939393939394,-0.33494040048085383,-0.29511717121532954,0.44671946006843216,-0.42989123695831266,-0.7228734808848273,0.2883172280787831
0.4040404040404041,-0.19303597745510087,-0.19438971179861916,0.4749785221094723,-0.2242148392713475,-0.6147906080277686,0.2962967729309025
0.4141414141414142,-0.046401858437214664,-0.05482249121279373,0.5072199166117924,-0.04818186113844806,-0.42177979808257143,0.3039608889341049
0.42424242424242425,0.09719484597292383,0.12149355745365495,0.5423308731704612,0.08947779209014028,-0.04924616685925615,0.31056803054432547
0.43434343434343436,0.23225169603141,0.2903146200267628,0.5791726694818063,0.1886809017444178,0.43654354308425014,0.3155563687035017
0.4444444444444445,0.355436363793353,0.44429545472919185,0.6166655242012858,0.2544193292277163,0.7601497027628491,0.31858923531604616
0.4545454545454546,0.46517789395204906,0.5814723674275617,0.6538513163125556,0.2936631617627735,0.9533326921333554,0.3195551304643961
0.4646464646464647,0.5611727234429313,0.7014659042911648,0.6899314564722799,0.31336780512037743,1.0503314219312452,0.31853419312539283
0.4747474747474748,0.643938188437245,0.8049227355340574,0.7242819154250233,0.31949711043461543,1.080503743207749,0.3157469629338483
0.48484848484848486,0.7144652655916796,0.8930815819771006,0.7564501899634182,0.3167260095728084,1.0668626303563766,0.3114996701082487
0.494949494949495,0.7739740759490245,0.9674675949237814,0.7861399282517715,0.3085043245543812,1.0263902914709313,0.30613582343803536
0.5050505050505051,0.8237546196534181,1.0296932745542735,0.8131885616534736,0.297266357341434,0.9710699019879337,0.299998966581132
0.5151515151515152,0.8650702743158527,1.0813378428823173,0.8375422164469677,0.28466781746183667,0.9090519124485594,0.29340759933964167
0.5252525252525253,0.8991040210921992,1.12388002635275,0.8592309066188283,0.27179692358801216,0.8456932241197678,0.286640878444689
0.5353535353535354,0.9269320567636432,1.158665070942056,0.8783458496721058,0.25934286658200617,0.7843864707576527,0.2799326547912856
0.5454545454545455,0.9495140381691227,1.1868925476989045,0.8950198418145275,0.24772199175856707,0.7271811675934672,0.273471254355628
0.5555555555555556,0.9676928695453219,1.2096160869191535,0.9094110016345374,0.23716853052422554,0.6752303499042263,0.2674027519936807
0.5656565656565657,0.9821995879303811,1.2277494849004775,0.9216898054762565,0.22779799199336748,0.6291026266808236,0.2618360134783533
0.5757575757575758,0.9936606959516969,1.2420758699271242,0.932029134024158,0.21965047029292037,0.5889953665999602,0.25684830794751623
0.5858585858585859,1.002606457353969,1.2532580716799648,0.9405969693929036,0.21271963836725033,0.554877423888086,0.25249073417227785
0.595959595959596,1.0094794033540955,1.2618492541801205,0.9475513770163749,0.20697173516924752,0.5265826052968942,0.24879303526795626
0.6060606060606061,1.0146427443401582,1.2683034304126997,0.9530374413215765,0.20235763739341822,0.503869094816331,0.24576760564567662
0.6161616161616162,1.0183886438166025,1.2729858047582552,0.9571858743353947,0.1988201778063393,0.48645547913038095,0.24341264212707148
0.6262626262626263,1.0209464569766742,1.276183071208344,0.9601130663246108,0.19629819647710595,0.47404069033821344,0.2417144813375462
0.6363636363636365,1.0224911064582376,1.2781138830602994,0.9619223874077645,0.19472833716452598,0.4663128489092608,0.24064921795313254
0.6464646464646465,1.0231517862855652,1.2789397328444567,0.962706572461733,0.1940452803058949,0.46295041060146896,0.24018372865037949
0.6565656565656566,1.0230211626122998,1.2787764532528743,0.9625510243340476,0.19418089785279366,0.46361800602802616,0.24027624545363074
0.6666666666666667,1.02216517864841,1.277706473298013,0.9615378495334352,0.1950626950557061,0.4679587701347178,0.24087663596646586
0.6767676767676768,1.0206334672084685,1.2757918339980867,0.9597503948934265,0.19661184927116102,0.47558468796703424,0.2419265591929261
0.686868686868687,1.0184702212260772,1.2730877765200976,0.9572779842857377,0.1987411491144267,0.48606644987499154,0.24335967330967748
0.696969696969697,1.01572516587683,1.2696564573335387,0.9542204664335499,0.20135316221265145,0.4989244320340789,0.24510207191291972
0.7070707070707072,1.0124640197722454,1.265580024702808,0.9506920895112229,0.20433899654933443,0.5136225989985375,0.24707311201272544
0.7171717171717172,1.0087775486222645,1.26097193576533,0.9468241349295885,0.20757804371785904,0.5295672398327024,0.24918676419876631
0.7272727272727273,1.004788051541991,1.2559850644149908,0.9427656998576308,0.21093907294068803,0.5461123535661229,0.2513535591780466
0.7373737373737375,1.0006519600221273,1.250814950015159,0.9386820509744159,0.214282955087283,0.562573058534343,0.25348312715679444
0.7474747474747475,0.9965572839187145,1.245696604885895,0.934750116603927,0.21746712219638692,0.5782475449709696,0.25548723742778157
0.7575757575757577,0.9927150243523988,1.2408937804279996,0.9311509655023448,0.22035162289138022,0.5924468835957661,0.257283163416787
0.7676767676767677,0.9893444632939262,1.236680579104909,0.9280595359350654,0.2228063637066067,0.6045306720074006,0.2587971455029936
0.7777777777777778,0.9866533971405876,1.2333167464132357,0.9256323841437213,0.22471890057413973,0.6139453893141592,0.2599677169530798
0.787878787878788,0.9848157043320744,1.2310196304025942,0.923994724665477,0.22600202775926959,0.6202617536790441,0.26074869812694956
0.797979797979798,0.9839497565325329,1.2299371956531664,0.9232284075658048,0.22660042583106377,0.6232074478397622,0.26111173008774863
0.8080808080808082,0.9841016580403972,1.2301270725379976,0.923362587515386,0.22649574107201584,0.6226921231788409,0.26104827485962756
0.8181818181818182,0.9852367957305153,1.2315459946506462,0.9243685996723974,0.22570961035925902,0.6188222901040354,0.26057102272506544
0.8282828282828284,0.9872416688223813,1.2340520860154787,0.9261599700964103,0.22430427643775064,0.6119043468124813,0.2597146085254036
0.8383838383838385,0.9899357970567001,1.2374197463083771,0.9285976644512869,0.22238057753045365,0.6024346828792141,0.25853547456316167
0.8484848484848485,0.9930913161962506,1.2413641452328135,0.93149981353474,0.22007329759991856,0.5910767903008776,0.2571106750188376
0.8585858585858587,0.9964563298675775,1.245570412321974,0.9346544690531216,0.2175441496554845,0.5786267228914441,0.2555354357005821
0.8686868686868687,0.9997776229346603,1.2497220286558266,0.9378336154993973,0.2149729661285327,0.5659697297317402,0.2539193672022376
0.8787878787878789,1.002819002319765,1.253523752887208,0.9408067792854415,0.21254784799069842,0.5540317628926218,0.25238133884950925
0.888888888888889,1.005373049564762,1.2567163119434535,0.9433531212274167,0.21045494285517724,0.5437291587780079,0.25104308867628977
0.8989898989898991,1.0072660612968638,1.25908257660858,0.945271794736726,0.20886812240595615,0.5359178238962538,0.2500216102860413
0.9090909090909092,1.008358126255242,1.2604476578065544,0.9463915067857895,0.20793814418676987,0.5313398823236174,0.2494201934086553
0.9191919191919192,1.0085425530527514,1.2606781913034395,0.946581561072657,0.20778000514504388,0.5305614218409525,0.24931772042959055
0.9292929292929294,1.0077513043371893,1.2596891304089866,0.9457681335203381,0.20845624659219944,0.5338903103785599,0.24975550341172006
0.9393939393939394,1.0059757333652704,1.2574696666940899,0.9439609855747128,0.20995313152244185,0.5412589256968939,0.2507206998854669
0.9494949494949496,1.0033141633416183,1.254142704164524,0.9412967918956069,0.21214624121728962,0.552054800092944,0.25212533138341336
0.9595959595959597,1.0000573137387454,1.2500716421609317,0.9381044820188107,0.21475285303183772,0.5648861937141714,0.25378032468931955
0.9696969696969697,0.9968130122064527,1.2460162652455653,0.9349926726917032,0.21727169420129883,0.5772855246518748,0.25536489305439625
0.9797979797979799,0.9946406956555576,1.243300869556948,0.9329443835294403,0.21891789578226173,0.5853891710588058,0.2563928083996186
0.98989898989899,0.995098127473634,1.2438726593295446,0.9333734389985997,0.2185738368007308,0.5836954949247914,0.2561784702518091
1.0,0.9999999999999429,1.249999999987429,0.9380489354962966,0.2147980049924098,0.5651084602502309,0.2538088555681412


==> figs/data/example_linear_nodes.csv <==
x,P,hP,Pl,s,hS,sl
0.0,2.0000001654807417e-11,1.0000000000000004,0.5181526420123386,2.0000001654807417e-11,0.9999999999999964,0.30621232110712565
0.04023304591677057,2.0000001654807417e-11,1.0296932745542726,0.5181526420123386,2.0000001654807417e-11,0.9710699019879326,0.30621232110712565
0.1306130674472475,2.0000001654807417e-11,1.05674290659199,0.5181526420123386,2.0000001654807417e-11,0.9405086197007451,0.30621232110712565
0.26103752509477773,2.0000001654807417e-11,1.081337842882316,0.5181526420123386,2.0000001654807417e-11,0.9090519124485592,0.30621232110712565
0.4173605211668065,2.0000001654807417e-11,1.1036593077980585,0.5181526420123386,2.0000001654807417e-11,0.877290307352198,0.30621232110712565
0.5826394788331936,0.9999999999999998,1.1238800263527482,0.9380489354963378,0.21479800499241805,0.8456932241197661,0.2538088555681519
0.7389624749052223,0.9999999999999998,1.1421637586608435,0.9380489354963378,0.21479800499241805,0.8146297688470439,0.2538088555681519
0.8693869325527526,0.9999999999999998,1.158665070942056,0.9380489354963378,0.21479800499241805,0.7843864707576527,0.2538088555681519
0.9597669540832294,0.9999999999999998,1.173529283367125,0.9380489354963378,0.21479800499241805,0.7551822815015501,0.2538088555681519
1.0,0.9999999999999998,1.1868925476989027,0.9380489354963378,0.21479800499241805,0.7271811675934658,0.2538088555681519


==> figs/data/example_nonlinear_continuous.csv <==
x,P,hP,Pl,s,hS,sl
0.0,2.0000623379701204e-11,1.2500779224626517e-11,0.30092941982131505,2.0000623379699925e-11,-0.0693826675415039,0.255713845981541
0.010101010101010102,0.07685896538844064,0.09607370672305089,0.34088211579097144,0.07202514556760525,-0.02298259735107422,0.2696140455701996
0.020202020202020204,0.08342922537822554,0.10428653171028203,0.3443592365487735,0.07773676581383387,-0.018568992614746094,0.27074613457491203
0.030303030303030304,0.05136236545364622,0.06420295680455783,0.3274821339745745,0.04919907927844462,-0.039398193359375,0.2651346292411489
0.04040404040404041,-0.0009752981045258123,-0.0005730279490758015,0.30043081612658995,-0.0009760815144295149,-0.069915771484375,0.255530047799983
0.05050505050505051,-0.05976965699492852,-0.0327877001297072,0.27074796390553735,-0.06272625078722859,-0.09989547729492188,0.24413271884317125
0.06060606060606061,-0.11334401015683161,-0.05863883444389796,0.24432512583245114,-0.12402339189581196,-0.12395286560058594,0.23323753372813769
0.07070707070707072,-0.15230331838629407,-0.0756676573527052,0.22547131814409788,-0.17164778048048185,-0.1398000717163086,0.22503475631220204
0.08080808080808081,-0.17058959719886763,-0.0832040990158148,0.21672406992036566,-0.1948944459835731,-0.14681339263916016,0.2211084465766973
0.09090909090909091,-0.16627375693738006,-0.08145025622427082,0.21878274152867508,-0.18935621140726905,-0.14518165588378906,0.22203936997196094
0.10101010101010102,-0.14137884982580107,-0.07103023403657735,0.2307279779356309,-0.1580328252870739,-0.1354846954345703,0.22735754049760468
0.11111111111111112,-0.10073029862792526,-0.052820311737104435,0.250493854358753,-0.10915623758778377,-0.11853790283203125,0.23584402339521143
0.12121212121212122,-0.05038023421072922,-0.02793262620085636,0.27543943673494475,-0.0524792381334432,-0.09537696838378906,0.24599356539969972
0.13131313131313133,0.003765962746982642,0.004707453421228307,0.3028566345538952,0.0037542867140362667,-0.06731128692626953,0.25642188273113753
0.14141414141414144,0.05678141257074069,0.07097676570092598,0.33031782766236145,0.05413875847682691,-0.03600120544433594,0.266097985054639
0.15151515151515152,0.10500447020659916,0.1312555877457491,0.3558476292468562,0.09600332471211165,-0.0035066604614257812,0.27439762811272655
0.16161616161616163,0.14595710629105577,0.18244638285131984,0.3779561123120769,0.12862508572243275,0.14091079473205465,0.2810389206370743
0.17171717171717174,0.17809090873444422,0.22261363590555547,0.39558788215502433,0.15235623633230577,0.2577305424445553,0.2859695011983059
0.18181818181818182,0.20049852030660537,0.25062315037075694,0.4080347415375078,0.16794133287394555,0.334450254691119,0.2892534774985081
0.19191919191919193,0.21266183087469506,0.26582728858086907,0.4148443874157818,0.17607169487660534,0.37447304387551156,0.29098094228554905
0.20202020202020204,0.21426207433520017,0.26782759290650054,0.41574310336815373,0.17712414154285577,0.3796538526805045,0.2912052635043784
0.21212121212121213,0.2050533123218225,0.25631664038977836,0.4105803266324419,0.17101300633044367,0.3495709761488475,0.2899049769001778
0.22222222222222224,0.18479265948337997,0.23099082434172527,0.3992973145687193,0.15710016678268768,0.2810831715475332,0.28696526678455536
0.23232323232323235,0.15322098612100699,0.1915262326387589,0.38191964379091764,0.1341324723914048,0.1680216386941186,0.2821756649713075
0.24242424242424243,0.1100921006098859,0.13761512574985751,0.3585725380083437,0.10020178302001871,0.0009933037752263374,0.27524364906129645
0.25252525252525254,0.05525395816013882,0.06906744768767359,0.3295178668239788,0.05275125134165612,-0.036963462829589844,0.2658270559699856
0.26262626262626265,-0.011209498462850019,-0.006505524262749413,0.2952111428969863,-0.01131307362228816,-0.07543659210205078,0.2535907307512236
0.27272727272727276,-0.08876485493010287,-0.04715318708107112,0.2563751415072161,-0.09530145514187413,-0.11326408386230469,0.23829344198213312
0.2828282828282829,-0.1761371065710002,-0.08543642850465502,0.21408313378084878,-0.20206017751552705,-0.14889144897460938,0.2199080453685867
0.29292929292929293,-0.2709485594431203,-0.12012529086909668,0.16983869305252938,-0.33276488270716725,-0.18117332458496094,0.19876891379623676
0.30303030303030304,-0.36933553781123735,-0.15035840463123984,0.12563091669902182,-0.48510622263687614,-0.20930862426757812,0.17572410378778464
0.31313131313131315,-0.4656517977958393,-0.17554569462661293,0.08393563257494067,-0.6510848028340375,-0.23274803161621094,0.15224696020410455
0.32323232323232326,-0.5524434525341038,-0.19526821811904138,0.04762906335169091,-0.8152158223977118,-0.2511024475097656,0.13044069956076512
0.33333333333333337,-0.6209257440848815,-0.2091854049352666,0.019787008514276033,-0.9546398091049815,-0.2640542984008789,0.11286607113264084
0.3434343434343435,-0.6621265098222087,-0.21695131222751138,0.0033659005794961496,-1.0427919039904643,-0.27128124237060547,0.10215608449786641
0.3535353535353536,-0.6686144494456339,-0.21813587265139675,0.0008021029541308343,-1.0569679948271302,-0.2723836898803711,0.10046096893781865
0.36363636363636365,-0.6363504532146844,-0.212143157521572,0.013610770459348262,-0.9872642689022244,-0.26680660247802734,0.10886778729668159
0.37373737373737376,-0.5659263101040859,-0.19811471155177968,0.04209242912612034,-0.8419693961634316,-0.2537517547607422,0.1270045609330044
0.38383838383838387,-0.4625811670784049,-0.1748000177738136,0.08524169486280038,-0.6455325250973727,-0.2320547103881836,0.15300783158886158
0.393939393939394,-0.33494040048085383,-0.14036505826321194,0.14089474775045574,-0.42989123695831266,-0.20000839233398438,0.1838968120017841
0.4040404040404041,-0.19303597745510087,-0.09208788139388605,0.2060744409643059,-0.2242148392713475,-0.15508079528808594,0.21622538408118552
0.4141414141414142,-0.046401858437214664,-0.025844042268731268,0.2774327925704412,-0.04818186113844806,-0.09343338012695312,0.24677747600823607
0.42424242424242425,0.09719484597292383,0.12149355745365495,0.3516766431116148,0.08947779209014028,-0.009062767028808594,0.2730877174524211
0.43434343434343436,0.23225169603141,0.2903146200267628,0.42589179090847834,0.1886809017444178,0.43654354308425014,0.29367896354746575
0.4444444444444445,0.355436363793353,0.44429545472919185,0.497730579320472,0.2544193292277163,0.7601497027628491,0.3080333437476398
0.4545454545454546,0.46517789395204906,0.5814723674275617,0.5654720469448024,0.2936631617627735,0.9533326921333554,0.31639090872882764
0.4646464646464647,0.5611727234429313,0.7014659042911648,0.6279886815324928,0.31336780512037743,1.0503314219312452,0.3194843703871148
0.4747474747474748,0.643938188437245,0.8049227355340574,0.6846594376576816,0.31949711043461543,1.080503743207749,0.31829097248011895
0.48484848484848486,0.7144652655916796,0.8930815819771006,0.735262135083825,0.3167260095728084,1.0668626303563766,0.3138428249985304
0.494949494949495,0.7739740759490245,0.9674675949237814,0.7798674083648786,0.3085043245543812,1.0263902914709313,0.30710472722032256
0.5050505050505051,0.8237546196534181,1.0296932745542735,0.8187461087192955,0.297266357341434,0.9710699019879337,0.29890997071746306
0.5151515151515152,0.8650702743158527,1.0813378428823173,0.852294582368554,0.28466781746183667,0.9090519124485594,0.2899378886421193
0.5252525252525253,0.8991040210921992,1.12388002635275,0.8809777427370916,0.27179692358801216,0.8456932241197678,0.2807173403548716
0.5353535353535354,0.9269320567636432,1.158665070942056,0.9052876474315231,0.25934286658200617,0.7843864707576527,0.2716437985648819
0.5454545454545455,0.9495140381691227,1.1868925476989045,0.9257145619305985,0.24772199175856707,0.7271811675934672,0.26300170750552104
0.5555555555555556,0.9676928695453219,1.2096160869191535,0.9427275702947311,0.23716853052422554,0.6752303499042263,0.2549871400402839
0.5656565656565657,0.9821995879303811,1.2277494849004775,0.9567622309648142,0.22779799199336748,0.6291026266808236,0.24772818185014808
0.5757575757575758,0.9936606959516969,1.2420758699271242,0.9682133136401111,0.21965047029292037,0.5889953665999602,0.24130199922092002
0.5858585858585859,1.002606457353969,1.2532580716799648,0.9774311616880444,0.21271963836725033,0.554877423888086,0.23574842241184377
0.595959595959596,1.0094794033540955,1.2618492541801205,0.9847206514015239,0.20697173516924752,0.5265826052968942,0.23108031794489292
0.6060606060606061,1.0146427443401582,1.2683034304126997,0.9903420534331585,0.20235763739341822,0.503869094816331,0.22729120197288036
0.6161616161616162,1.0183886438166025,1.2729858047582552,0.9945133500585972,0.1988201778063393,0.48645547913038095,0.22436058169738657
0.6262626262626263,1.0209464569766742,1.276183071208344,0.9974137376267114,0.19629819647710595,0.47404069033821344,0.22225747781159785
0.6363636363636365,1.0224911064582376,1.2781138830602994,0.9991881593466848,0.19472833716452598,0.4663128489092608,0.220942522673815
0.6464646464646465,1.0231517862855652,1.2789397328444567,0.9999527790321563,0.1940452803058949,0.46295041060146896,0.22036897101416208
0.6565656565656566,1.0230211626122998,1.2787764532528743,0.9998013272345636,0.19418089785279366,0.46361800602802616,0.2204829148138916
0.6666666666666667,1.02216517864841,1.277706473298013,0.998812229405336,0.1950626950557061,0.4679587701347178,0.22122296640773204
0.6767676767676768,1.0206334672084685,1.2757918339980867,0.9970563609693227,0.19661184927116102,0.47558468796703424,0.22251966361739986
0.686868686868687,1.0184702212260772,1.2730877765200976,0.9946051658766114,0.1987411491144267,0.48606644987499154,0.2242948534916886
0.696969696969697,1.01572516587683,1.2696564573335387,0.9915387259045116,0.20135316221265145,0.4989244320340789,0.2264613187320727
0.7070707070707072,1.0124640197722454,1.265580024702808,0.9879531881990891,0.20433899654933443,0.5136225989985375,0.2289229111541839
0.7171717171717172,1.0087775486222645,1.26097193576533,0.9839667723127176,0.20757804371785904,0.5295672398327024,0.2315754351907511
0.7272727272727273,1.004788051541991,1.2559850644149908,0.9797234278613961,0.21093907294068803,0.5461123535661229,0.23430846789415866
0.7373737373737375,1.0006519600221273,1.250814950015159,0.9753931621659786,0.214282955087283,0.562573058534343,0.23700820276952264
0.7474747474747475,0.9965572839187145,1.245696604885895,0.9711681788174471,0.21746712219638692,0.5782475449709696,0.23956126831577246
0.7575757575757577,0.9927150243523988,1.2408937804279996,0.9672543310812605,0.22035162289138022,0.5924468835957661,0.24185932045233874
0.7676767676767677,0.9893444632939262,1.236680579104909,0.963858026748714,0.2228063637066067,0.6045306720074006,0.24380407734246906
0.7777777777777778,0.9866533971405876,1.2333167464132357,0.96116957339672,0.22471890057413973,0.6139453893141592,0.2453123934195328
0.787878787878788,0.9848157043320744,1.2310196304025942,0.959344870352776,0.22600202775926959,0.6202617536790441,0.24632097650859897
0.797979797979798,0.9839497565325329,1.2299371956531664,0.9584880873973579,0.22660042583106377,0.6232074478397622,0.24679042348151228
0.8080808080808082,0.9841016580403972,1.2301270725379976,0.9586382424832512,0.22649574107201584,0.6226921231788409,0.24670833953142973
0.8181818181818182,0.9852367957305153,1.2315459946506462,0.9597622033713973,0.22570961035925902,0.6188222901040354,0.24609136188796965
0.8282828282828284,0.9872416688223813,1.2340520860154787,0.961755581825089,0.22430427643775064,0.6119043468124813,0.24498591025714817
0.8383838383838385,0.9899357970567001,1.2374197463083771,0.964451490017304,0.22238057753045365,0.6024346828792141,0.24346746445260187
0.8484848484848485,0.9930913161962506,1.2413641452328135,0.9676355911850398,0.22007329759991856,0.5910767903008776,0.2416381876274386
0.8585858585858587,0.9964563298675775,1.245570412321974,0.9710647368813103,0.2175441496554845,0.5786267228914441,0.23962281661524107
0.8686868686868687,0.9997776229346603,1.2497220286558266,0.974486049114189,0.2149729661285327,0.5659697297317402,0.2375629132706856
0.8787878787878789,1.002819002319765,1.253523752887208,0.9776536629422201,0.21254784799069842,0.5540317628926218,0.23560973201768065
0.888888888888889,1.005373049564762,1.2567163119434535,0.9803413744450209,0.21045494285517724,0.5437291587780079,0.23391600388531594
0.8989898989898991,1.0072660612968638,1.25908257660858,0.9823509201674261,0.20886812240595615,0.5359178238962538,0.2326267890711165
0.9090909090909092,1.008358126255242,1.2604476578065544,0.9835173515321249,0.20793814418676987,0.5313398823236174,0.23186919236157424
0.9191919191919192,1.0085425530527514,1.2606781913034395,0.9837148695741523,0.20778000514504388,0.5305614218409525,0.23174021604385225
0.9292929292929294,1.0077513043371893,1.2596891304089866,0.982868546429742,0.20845624659219944,0.5338903103785599,0.2322914448244851
0.9393939393939394,1.0059757333652704,1.2574696666940899,0.9809794967500464,0.20995313152244185,0.5412589256968939,0.23350877854697177
0.9494949494949496,1.0033141633416183,1.254142704164524,0.978172701222479,0.21214624121728962,0.552054800092944,0.23528530781605259
0.9595959595959597,1.0000573137387454,1.2500716421609317,0.9747759234775527,0.21475285303183772,0.5648861937141714,0.23738604899228752
0.9696969696969697,0.9968130122064527,1.2460162652455653,0.9714303604809236,0.21727169420129883,0.5772855246518748,0.23940506799616598
0.9797979797979799,0.9946406956555576,1.243300869556948,0.9692100327492011,0.21891789578226173,0.5853891710588058,0.24071882546534176
0.98989898989899,0.995098127473634,1.2438726593295446,0.9696763062411141,0.2185738368007308,0.5836954949247914,0.24044462381266424
1.0,0.9999999999999429,1.249999999987429,0.9747164999955087,0.2147980049924098,0.5651084602502309,0.23742233601016335


==> figs/data/example_nonlinear_nodes.csv <==
x,P,hP,Pl,s,hS,sl
0.0,2.0000001654807417e-11,1.0000000000000004,0.3009294198212684,2.0000001654807417e-11,0.9999999999999964,0.25571384598152935
0.04023304591677057,2.0000001654807417e-11,1.0296932745542726,0.3009294198212684,2.0000001654807417e-11,0.9710699019879326,0.25571384598152935
0.1306130674472475,2.0000001654807417e-11,1.05674290659199,0.3009294198212684,2.0000001654807417e-11,0.9405086197007451,0.25571384598152935
0.26103752509477773,2.0000001654807417e-11,1.081337842882316,0.3009294198212684,2.0000001654807417e-11,0.9090519124485592,0.25571384598152935
0.4173605211668065,2.0000001654807417e-11,1.1036593077980585,0.3009294198212684,2.0000001654807417e-11,0.877290307352198,0.25571384598152935
0.5826394788331936,0.9999999999999998,1.1238800263527482,0.9747164999956686,0.21479800499241805,0.8456932241197661,0.2374223360101537
0.7389624749052223,0.9999999999999998,1.1421637586608435,0.9747164999956686,0.21479800499241805,0.8146297688470439,0.2374223360101537
0.8693869325527526,0.9999999999999998,1.158665070942056,0.9747164999956686,0.21479800499241805,0.7843864707576527,0.2374223360101537
0.9597669540832294,0.9999999999999998,1.173529283367125,0.9747164999956686,0.21479800499241805,0.7551822815015501,0.2374223360101537
1.0,0.9999999999999998,1.1868925476989027,0.9747164999956686,0.21479800499241805,0.7271811675934658,0.2374223360101537

